MolLangData: A Large-Scale Dataset for Molecular Structure-Language Description via a Rule-Regularized Method

Molecular function is largely determined by structure. Accurately aligning molecular structure with natural language is therefore essential for enabling large language models (LLMs) to both understand structure for chemical reasoning and generate molecules from natural-language design intent. However, the substantial cost of human annotation makes it infeasible to construct large-scale, high-quality datasets of structure-grounded descriptions. This work proposes a fully automated annotation framework for generating precise molecular descriptions at scale, such that the original molecule can be unambiguously reconstructed from the description alone. Our approach extends a rule-based chemical nomenclature parser to interpret IUPAC names and construct enriched, XML metadata that explicitly encodes molecular structure. This is then used to guide LLMs in producing accurate natural-language descriptions. Using this framework, we curate MolLangData, a dataset of approximately $163$k molecule--description pairs. A rigorous validation protocol combining expert human and LLM-based reconstruction on a subset of $2,000$ molecules demonstrates $98.6\%$ description precision. Using the curated dataset, we train a $4$B-parameter LLM via large-scale reinforcement learning for language-conditional molecule generation. The proposed framework and dataset provide a reliable foundation for molecule--language alignment, readily beneficial to broader chemical tasks.

==> figures/training_trajectory_rl_mollangdata.csv <==
rollout_step,optimization_step,exact_at_1,avg_output_tokens
5,80,0.5841784989858012,15412.459939148073
10,160,0.5998985801217038,14153.564401622718
15,240,0.6009127789046653,12100.131676808654
20,320,0.6110547667342799,9802.454361054766
25,400,0.6009127789046653,7889.367478025693
30,480,0.6120689655172413,6658.855645706559
35,560,0.603448275862069,5496.656524678837
40,640,0.6257606490872211,4813.055442866802
45,720,0.6186612576064908,4276.521636240704
50,800,0.6156186612576064,4172.100743745774
55,880,0.6176470588235294,3798.0174104124408
60,960,0.6232251521298174,3476.360885733604
65,1040,0.6186612576064908,3081.516903313049
70,1120,0.6414807302231237,2818.973630831643
75,1200,0.6298174442190669,2602.057471264368
80,1280,0.6435091277890467,2461.589756592292
85,1360,0.6455375253549696,2337.5272143340094
90,1440,0.6475659229208925,2158.603786342123
95,1520,0.6572008113590264,2038.4841108857336
100,1600,0.6643002028397565,1903.5552738336714
105,1680,0.6713995943204868,1779.338404327248
110,1760,0.6648073022312373,1660.6587221095335
115,1840,0.6739350912778904,1701.3597025016904
120,1920,0.6871196754563894,1619.0175794455713
125,2000,0.6926977687626775,1582.9033130493576
130,2080,0.6957403651115619,1575.7614942528735
135,2160,0.7053752535496958,1514.6024340770791
140,2240,0.6952332657200812,1481.71923597025
145,2320,0.7119675456389453,1398.5686274509803
150,2400,0.7205882352941176,1410.4918864097363
155,2480,0.7231237322515213,1379.5686274509803
160,2560,0.7139959432048681,1359.325726842461
165,2640,0.7129817444219066,1325.093475321163
170,2720,0.7287018255578094,1329.6179851250845
175,2800,0.731237322515213,1317.984279918864
180,2880,0.731237322515213,1284.739350912779
185,2960,0.7378296146044625,1296.3492224475997
190,3040,0.7403651115618661,1331.8566599053415
195,3120,0.7418864097363083,1335.593475321163
200,3200,0.7383367139959433,1311.4634888438134
205,3280,0.7373225152129818,1324.7922582826234
210,3360,0.7484787018255578,1297.7538877620013
215,3440,0.7515212981744422,1254.4391480730224
220,3520,0.7596348884381339,1240.1664976335362
225,3600,0.7565922920892495,1229.68492224476
230,3680,0.7570993914807302,1238.3223461798511
235,3760,0.7647058823529411,1237.2726504394861
240,3840,0.757606490872211,1238.8507437457743
245,3920,0.7697768762677485,1232.2023326572007
250,4000,0.7616632860040567,1218.0765720081135
255,4080,0.7682555780933062,1216.4104124408384
260,4160,0.7667342799188641,1209.210953346856
265,4240,0.7657200811359026,1194.5311020960107
270,4320,0.7697768762677485,1193.3029073698444
275,4400,0.7748478701825557,1176.1932048681542
280,4480,0.776369168356998,1171.731913455037
285,4560,0.7677484787018256,1186.0162271805275
290,4640,0.7697768762677485,1164.5005070993914
295,4720,0.77079107505071,1157.641480730223
300,4800,0.7809330628803245,1161.420554428668
305,4880,0.7738336713995944,1160.8198106828938
310,4960,0.783975659229209,1157.0476673427993
315,5040,0.7880324543610547,1169.344827586207
320,5120,0.7941176470588235,1166.8067951318458
325,5200,0.7799188640973631,1168.6918526031102
330,5280,0.7946247464503042,1167.7958079783637
335,5360,0.7854969574036511,1162.747971602434
340,5440,0.7880324543610547,1186.0395537525355
345,5520,0.7773833671399595,1185.2332657200811
350,5600,0.7824543610547667,1162.3869168356998
355,5680,0.7971602434077079,1177.5045638945232
360,5760,0.783975659229209,1181.4700811359025
365,5840,0.7860040567951319,1183.0047329276538
370,5920,0.7966531440162272,1181.999323867478
375,6000,0.795131845841785,1179.0630493576741
380,6080,0.7900608519269777,1184.0713319810684
385,6160,0.7890466531440162,1169.4320486815416
390,6240,0.7996957403651116,1192.7882014874915
395,6320,0.800709939148073,1191.1130831643002
400,6400,0.795131845841785,1200.8820148749155
405,6480,0.7849898580121704,1214.89384719405
410,6560,0.8017241379310345,1218.9765043948614
415,6640,0.795131845841785,1213.6920216362407
420,6720,0.800709939148073,1208.552062204192
425,6800,0.7910750507099391,1211.5860378634213
430,6880,0.8052738336713996,1207.3385733603786
435,6960,0.802738336713996,1219.8992562542257
440,7040,0.7986815415821501,1221.7836375929683
445,7120,0.8017241379310345,1237.0262001352264
450,7200,0.8144016227180527,1252.7691007437459
455,7280,0.808316430020284,1256.7011494252874
460,7360,0.8002028397565923,1251.1279580797836
465,7440,0.8062880324543611,1263.3700135226504
470,7520,0.8047667342799188,1264.6032792427316
475,7600,0.7981744421906694,1267.316430020284
480,7680,0.8118661257606491,1275.655510480054
485,7760,0.8067951318458418,1276.6602434077079
490,7840,0.8073022312373225,1279.945909398242
495,7920,0.808316430020284,1277.2653820148748
500,8000,0.813894523326572,1288.6497633536173
505,8080,0.8037525354969574,1286.5456389452333
510,8160,0.8128803245436106,1288.8258958755916
515,8240,0.8108519269776876,1296.9514874915483
520,8320,0.8093306288032455,1303.772312373225
525,8400,0.8042596348884381,1301.1100405679513
530,8480,0.8154158215010142,1307.8132183908046
535,8560,0.8093306288032455,1310.8368830290738
540,8640,0.8108519269776876,1318.2224475997295
545,8720,0.8113590263691683,1316.0468221771466
550,8800,0.8164300202839757,1313.8662947937796
555,8880,0.8078093306288032,1322.6416497633536
560,8960,0.8235294117647058,1330.011663286004
565,9040,0.813894523326572,1333.238336713996
570,9120,0.8154158215010142,1333.422582826234
575,9200,0.8189655172413793,1328.6920216362407
580,9280,0.8123732251521298,1327.4648411088574
585,9360,0.8174442190669371,1324.6042934415145
590,9440,0.8169371196754563,1332.1433400946585
595,9520,0.8199797160243407,1349.9925625422584
600,9600,0.8133874239350912,1360.8272481406357
605,9680,0.8098377281947262,1349.7995267072347
610,9760,0.8194726166328601,1357.7325895875592
615,9840,0.8169371196754563,1364.8526031102097
620,9920,0.8209939148073022,1376.0750507099392
625,10000,0.8169371196754563,1373.699290060852
630,10080,0.821501014198783,1375.1930358350237
635,10160,0.8189655172413793,1385.8984110885733
640,10240,0.8230223123732252,1390.4193711967546
645,10320,0.8199797160243407,1385.5234956051386
650,10400,0.8189655172413793,1387.9276538201489
655,10480,0.8275862068965517,1375.5833333333333
660,10560,0.8230223123732252,1390.342799188641
665,10640,0.8301217038539553,1389.9388100067613
670,10720,0.8260649087221096,1382.9506423258958
675,10800,0.8230223123732252,1382.9519945909399
680,10880,0.8194726166328601,1393.472278566599
685,10960,0.8199797160243407,1398.4374577417175
690,11040,0.8230223123732252,1384.2609871534821
695,11120,0.8204868154158215,1377.6539891818798
700,11200,0.8255578093306288,1378.5649087221095
705,11280,0.8306288032454361,1374.0488505747126
710,11360,0.8209939148073022,1366.7332657200811
715,11440,0.8301217038539553,1366.5483434753212
720,11520,0.8240365111561866,1385.5385395537526
725,11600,0.8235294117647058,1371.5912778904665
730,11680,0.8189655172413793,1350.633874239351
735,11760,0.8225152129817445,1347.1806964164975
740,11840,0.8331643002028397,1341.7046991210277
745,11920,0.8230223123732252,1344.3203177822854
750,12000,0.8265720081135902,1349.774340770791
755,12080,0.8245436105476673,1333.5444557133198
760,12160,0.8174442190669371,1333.2251521298174
765,12240,0.8240365111561866,1320.4418526031102
770,12320,0.8225152129817445,1332.8108519269776
775,12400,0.8220081135902637,1336.8892832995266
780,12480,0.8306288032454361,1339.8598715348207
785,12560,0.8316430020283976,1335.318120351589
790,12640,0.8316430020283976,1334.971602434077
795,12720,0.8230223123732252,1335.327417173766
800,12800,0.8250507099391481,1326.6918526031102
805,12880,0.8199797160243407,1325.4377958079783
810,12960,0.8265720081135902,1328.369506423259
815,13040,0.8280933062880325,1337.533975659229
820,13120,0.8336713995943205,1335.3612237998648
825,13200,0.8306288032454361,1338.5052400270454
830,13280,0.8245436105476673,1345.5559499661933
835,13360,0.8316430020283976,1337.562711291413
840,13440,0.8351926977687627,1341.9802231237322
845,13520,0.8331643002028397,1334.621534820825
850,13600,0.8245436105476673,1330.2866801893172
855,13680,0.8296146044624746,1337.1443542934414
860,13760,0.8341784989858012,1331.8025693035836
865,13840,0.8341784989858012,1321.854462474645
870,13920,0.8367139959432048,1325.7368154158214
875,14000,0.834685598377282,1329.4751521298174
880,14080,0.8473630831643002,1358.5951656524678
885,14160,0.8351926977687627,1338.3752535496958
890,14240,0.8301217038539553,1336.1130831643002
895,14320,0.8356997971602435,1345.7707910750507
900,14400,0.8372210953346856,1341.223630831643
905,14480,0.8387423935091278,1347.6773157538878
910,14560,0.842292089249493,1343.7141649763353
915,14640,0.8306288032454361,1363.01707234618
920,14720,0.8356997971602435,1361.130831643002
925,14800,0.834685598377282,1362.5069303583502
930,14880,0.8356997971602435,1366.9257944557132
935,14960,0.8301217038539553,1378.472954699121
940,15040,0.8387423935091278,1375.7909060175793
945,15120,0.8362068965517241,1379.3135564570655
950,15200,0.8362068965517241,1379.417173766058
955,15280,0.8367139959432048,1359.074374577417
960,15360,0.8362068965517241,1350.5769100743746
965,15440,0.8351926977687627,1350.1752873563219
970,15520,0.8331643002028397,1327.8419540229886
975,15600,0.8326572008113591,1324.6854293441515
980,15680,0.8377281947261663,1316.5346517917512
985,15760,0.8382352941176471,1316.6840770791075
990,15840,0.8351926977687627,1333.9601081812036
995,15920,0.8362068965517241,1339.7819472616634
1000,16000,0.8311359026369168,1332.3385733603786
1005,16080,0.8433062880324543,1336.392494929006
1010,16160,0.8407707910750507,1336.3433062880324
1015,16240,0.8372210953346856,1325.3791413116971
1020,16320,0.8453346855983773,1334.0782623394184
1025,16400,0.8382352941176471,1321.9381338742394
1030,16480,0.8387423935091278,1333.449966193374
1035,16560,0.8331643002028397,1315.5985463150778
1040,16640,0.8438133874239351,1325.0409060175793
1045,16720,0.8387423935091278,1313.515720081136
1050,16800,0.834685598377282,1316.1254225828263
1055,16880,0.8397565922920892,1320.5476673427993
1060,16960,0.8321501014198783,1322.0856997971603
1065,17040,0.8382352941176471,1317.5713319810684
1070,17120,0.842292089249493,1308.4136240703178
1075,17200,0.834685598377282,1316.7751859364434
1080,17280,0.8427991886409736,1292.514029749831
1085,17360,0.8427991886409736,1294.131507775524
1090,17440,0.8382352941176471,1285.1323529411766
1095,17520,0.8382352941176471,1294.5049019607843
1100,17600,0.84026369168357,1288.6812035158891
1105,17680,0.8397565922920892,1288.2844827586207
1110,17760,0.8392494929006086,1282.435260311021
1115,17840,0.8427991886409736,1281.7344489519946
1120,17920,0.8356997971602435,1276.5206220419202
1125,18000,0.8438133874239351,1281.4173427991886
1130,18080,0.8433062880324543,1289.7408722109533
1135,18160,0.8392494929006086,1288.4132860040568
1140,18240,0.8427991886409736,1288.0152129817445
1145,18320,0.8392494929006086,1294.80138607167
1150,18400,0.8377281947261663,1298.2555780933062
1155,18480,0.8417849898580122,1292.1764705882354
1160,18560,0.8468559837728195,1299.6653144016227
1165,18640,0.8504056795131846,1296.8744083840434
1170,18720,0.8407707910750507,1291.699290060852
1175,18800,0.8356997971602435,1292.4247802569303
1180,18880,0.842292089249493,1283.4557133198107
1185,18960,0.842292089249493,1278.5851926977687
1190,19040,0.8463488843813387,1287.7459432048681
1195,19120,0.8392494929006086,1282.9004394861392
1200,19200,0.8387423935091278,1284.527721433401
1205,19280,0.8473630831643002,1278.9399932386748
1210,19360,0.8493914807302231,1282.2912440838404
1215,19440,0.8514198782961461,1279.1784989858013
1220,19520,0.8397565922920892,1275.5975321162948
1225,19600,0.842292089249493,1272.4016227180527
1230,19680,0.845841784989858,1266.393509127789
1235,19760,0.8367139959432048,1258.2682555780932
1240,19840,0.8433062880324543,1263.1392832995266
1245,19920,0.8412778904665315,1277.5131845841786
1250,20000,0.8473630831643002,1265.2562542258283
1255,20080,0.8397565922920892,1269.3338404327249
1260,20160,0.8519269776876268,1281.3333333333333
1265,20240,0.8412778904665315,1271.2415483434754
1270,20320,0.8448275862068966,1281.7699459093983
1275,20400,0.8407707910750507,1302.7459432048681
1280,20480,0.845841784989858,1296.6654834347532
1285,20560,0.8392494929006086,1297.8165990534144
1290,20640,0.8504056795131846,1288.038032454361
1295,20720,0.842292089249493,1297.8632521974307
1300,20800,0.8392494929006086,1295.9670385395536
1305,20880,0.8382352941176471,1274.5542596348885
1310,20960,0.8448275862068966,1276.172582826234
1315,21040,0.842292089249493,1273.7320824881676
1320,21120,0.8443204868154158,1271.432217714672
1325,21200,0.8438133874239351,1283.8230223123733
1330,21280,0.8448275862068966,1276.2138269100744
1335,21360,0.845841784989858,1282.707572684246
1340,21440,0.834685598377282,1282.581135902637
1345,21520,0.8493914807302231,1272.4731237322515
1350,21600,0.84026369168357,1284.4393171061529
1355,21680,0.8392494929006086,1290.0557809330628
1360,21760,0.84026369168357,1300.1473968897903
1365,21840,0.8377281947261663,1281.3673089925626
1370,21920,0.8433062880324543,1294.0419202163623
1375,22000,0.8519269776876268,1277.1012508451656
1380,22080,0.8448275862068966,1277.1602434077079
1385,22160,0.8504056795131846,1265.879817444219
1390,22240,0.8448275862068966,1265.9440500338067
1395,22320,0.842292089249493,1271.669202163624
1400,22400,0.8443204868154158,1267.630493576741
1405,22480,0.8468559837728195,1259.1962474645031
1410,22560,0.8468559837728195,1258.3745774171737
1415,22640,0.8473630831643002,1259.3607167004734
1420,22720,0.8498985801217038,1257.330121703854
1425,22800,0.8468559837728195,1267.4007775524003
1430,22880,0.8453346855983773,1259.6350574712644
1435,22960,0.8433062880324543,1266.869168356998
1440,23040,0.8387423935091278,1285.5971940500337
1445,23120,0.8392494929006086,1282.8933400946585
1450,23200,0.8407707910750507,1296.680865449628
1455,23280,0.8483772819472617,1289.3358688302908
1460,23360,0.847870182555781,1277.3504056795132
1465,23440,0.8433062880324543,1295.6166328600407
1470,23520,0.8463488843813387,1288.5047329276538
1475,23600,0.8468559837728195,1283.0885733603786
1480,23680,0.8448275862068966,1279.4257944557132
1485,23760,0.8407707910750507,1272.2912440838404
1490,23840,0.8438133874239351,1280.8487153482083
1495,23920,0.8438133874239351,1286.1632860040568
1500,24000,0.8498985801217038,1264.379479377958

